Metallicity evolution of direct collapse black hole hosts: CR7 as a case study

In this study we focus on the $z\sim6.6$ Lyman-$\alpha$ CR7 consisting of clump A that is host to a potential direct collapse black hole (DCBH), and two metal enriched star forming clumps B and C. In contrast to claims that signatures of metals rule out the existence of DCBHs, we show that metal pollution of A from star forming clumps clumps B and C is inevitable, and that A can form a DCBH well before its metallicity exceeds the critical threshold of $10^{-5}-10^{-6}\ \rm Z_{\odot}$. Assuming metal mixing happens instantaneously, we derive the metallicity of A based on the star formation history of B and C. We find that treating a final accreting black hole of $10^6-10^7\ \rm M_{\odot}$ in A for nebular emission already pushes its $H_{160}$ - [3.6] and [3.6]-[4.5] colours into the 3$\sigma$ limit of observations. Hence, we show that the presence of metals in DCBH hosts is inevitable, and that it is the coevolution of the LW radiation field and metals originating from neighbouring galaxies that governs DCBH formation in a neighbouring {initially} pristine atomic cooling haloes.

==> cover_letter_cr7_2.txt <==
Dear Editor,

We have made the necessary changes as per the requirement of the referee. Owing to this, we thought it would best to add two more plots that elucidate the results, that were previously condensed into Fig. 2. The changes do not have any adverse effect on our results.

Also, having expanded on the discussion, the letter has now exceeded the 5 page limit, thereby turning into a paper.

We hope this is not a problem and we look forward to the referee's report.

Thanks
Bhaskar Agarwal

==> reply_cr7_2.txt <==
ref reply cr7_2

We thank the referee for useful comments and pointing out the error in our equation. We have redone the calculation and added two more plots to better present our results. Also, we revised the Zcr limit from a hard cut off Zcr = 1e-5 to a band that ranges from Zcr = 1e-4 - 1e-5, owing to the presence of dust.

We have also added the required discussion points and an additional paragraph on dust.

1. Eq. 3, which describes the metallicity of the DCBH candidate halo, seems to be incorrect. It should be the total mass of metals in halo A divided by the total gas mass in halo A. Thus, the (R_bind,A/(2D))^2 factor should appear another time in the denominator multiplied by the M_{outflow} sum. Also, from Fig. 2 it seems that no enrichment occurs before the time delay corresponding to the travel time for the winds across 5 kpc. This delay should be included in Eq. 3.

Author- Corrected. Thank you for pointing this out. This turned out to have an effect on the final metallicities (see new discussion of that factor and what it means). Also, the geometric factor that you mention has to be inside the summation. We decided to add two more plots that help in presenting our results in a lucid manner. The earlier plots where  redshifts were denoted in blue squares were confusing and also had a plotting error where the metal delay was not accounted for. Thus the new version should help in explaining:
a. how metallicity of A depends on a given SFR and M* (left panel)
b. evolution of the metallicity in A, with time and the levels reached (right panel)

2. I do not understand Eq. 4. I would expect that to make a DCBH, one would need J_LW > J_crit, which would correspond to SFR above some roughly constant value. If this is not a typo, please clarify the dependence on M_*. Could the authors also quote the required flux in terms of J_crit or the photo-dissociation/photo-detachment rates? 

Author- We have removed the equation altogether. The flux or rates are mentioned/plotted in A16.

3. In Figure 2, it would be helpful to indicate when the metal-containing winds first reach halo A.

Author- Please see see new plots.

4. Can the authors comment on how uncertain the mass loading factor is and how this might impact the results?

Author- A discussion has been added.

5. While the authors have shown that metal enrichment does not necessarily rule out DCBH formation in CR7, it is not clear that the data strongly support a DCBH seed over a different seeding mechanism (e.g. Pop III or merging stellar cluster). In particular, the results in Figure 3 seem to apply to any seed mechanism, provided the black hole is 10^6-7 Msun by z=6.6. Can the authors please comment on this in the conclusions?

Author- A discussion has been added.

Additionally, there are a few minor typos/errors in the text:
Author- all issues corrected.

